Nature of the Galaxies On Top Of Quasars producing MgII absorption

Quasar-galaxy pairs at small separations are important probes of gas flows in the disk-halo interface in galaxies. We study host galaxies of 198 MgII absorbers at $0.39\le z_{abs}\le1.05$ that show detectable nebular emission lines in the SDSS spectra. We report measurements of impact parameter (5.9$\le D[kpc]\le$16.9) and absolute B-band magnitude ($-18.7\le {\rm M_B}\le -22.3$ mag) of host galaxies of 74 of these absorbers using multi-band images from the DESI Legacy Imaging Survey, more than doubling the number of known host galaxies with $D\le17$ kpc. This has allowed us to quantify the relationship between MgII rest equivalent width($W_{2796}$) and D, with best-fit parameters of $W_{2796}(D=0) = 3.44\pm 0.20$ Angstrom and an exponential scale length of 21.6$^{+2.41}_{-1.97}$ $kpc$. We find a significant anti-correlation between $M_B$ and D, and $M_B$ and $W_{2796}$, consistent with the brighter galaxies producing stronger MgII absorption. We use stacked images to detect average emissions from galaxies in the full sample. Using these images and stacked spectra, we derive the mean stellar mass ($9.4\le log(M_*/M_\odot) \le 9.8$), star formation rate ($2.3\le{\rm SFR}[M_\odot yr^{-1}] \le 4.5$), age (2.5$-$4 Gyr), metallicity (12+log(O/H)$\sim$8.3) and ionization parameter (log~q[cm s$^{-1}$]$\sim$ 7.7) for these galaxies. The average $M_*$ found is less compared to those of MgII absorbers studied in the literature. The average SFR and metallicity inferred are consistent with that expected in the main sequence and the known stellar mass-metallicity relation, respectively. High spatial resolution follow-up spectroscopic and imaging observations of this sample are imperative for probing gas flows close to the star-forming regions of high-$z$ galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
